Controlled accelerations for Rayleigh-Taylor instability

The dynamics of turbulent mixing induced by Rayleigh-Taylor instability are heavily dependent on the acceleration experienced by the fluids and the frequency content of the initial interface between them. Both are readily controllable in numerical simulations, but in experimental studies are difficult to influence and adequately diagnose. In this paper we present the CAMPI apparatus, an experimental facility for study of low Atwood number Rayleigh-Taylor instability with highly controllable, complex acceleration histories. The apparatus provides unique and novel capability for the experimental study of variable acceleration Rayleigh-Taylor instability with fully miscible fluids and at a scale suitable for high resolution optical diagnostics. We present experimental results of initially single mode instability evolution through two stepwise acceleration reversals, a case termed Accel-Decel-Accel, demonstrating the ability of the apparatus to accurately generate a prescribed acceleration history. We observe the behaviour predicted by previous numerical studies, with instability growth reaching a terminal velocity in the first episode of acceleration, followed by a shrinking and homogenisation of the mixing region throughout deceleration, and unstable growth from a multi-frequency initial condition during the second acceleration. We present the CAMPI apparatus to the field as a much needed. resource of ground truth data on the behaviour of Rayleigh-Taylor instability across a broad range of regimes.

==> ContolDiagram.tikz <==
\begin{tikzpicture}

\node[inner sep=0pt] (Image) at (0,0) {\includegraphics[width=0.95\linewidth]{RawImages/ControlDiagram.png}};
\newline
\end{tikzpicture}
